Combinatorialization of spaces of nondegenerate spherical curves

A parametric curve $\gamma$ of class $C^n$ on the $n$-sphere is said to be nondegenerate (or locally convex) when $\det\left(\gamma(t),\gamma'(t),\cdots,\gamma^{(n)}(t)\right)>0$ for all values of the parameter $t$. We orthogonalize this ordered basis to obtain the Frenet frame $\mathfrak{F}_{\gamma}$ of $\gamma$ assuming values in the orthogonal group $\operatorname{SO}_{n+1}$ (or its universal double cover, $\operatorname{Spin}_{n+1}$), which we decompose into Schubert or Bruhat cells. To each nondegenerate curve $\gamma$ we assign its itinerary: a word $w$ in the alphabet $S_{n+1}\smallsetminus\{e\}$ that encodes the succession of non open Schubert cells pierced by the complete flag of $\mathbb{R}^{n+1}$ spanned by the columns of $\mathfrak{F}_{\gamma}$. Without loss of generality, we can focus on nondegenerate curves with initial and final flags both fixed at the (non oriented) standard complete flag. For such curves, given a word $w$, the subspace of curves following the itinerary $w$ is a contractible globally collared topological submanifold of finite codimension. By a construction reminiscent of Poincar\'e duality, we define abstract cell complexes mapped into the original space of curves by weak homotopy equivalences. The gluing instructions come from a partial order in the set of words. The main aim of this construction is to attempt to determine the homotopy type of spaces of nondegenerate curves for $n>2$. The reader may want to contrast the present paper's combinatorial approach with the geometry-flavoured methods of previous works.

==> cD3.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cD3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{806.09890051bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.73183728)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cD3.pdf}}%
    \put(0.14131785,0.67845323){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{\textit{$ca$}}}}}%
    \put(0.28218403,0.67845323){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{\textit{$ac$}}}}}%
    \put(0.10613857,0.41438501){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{\textit{$abacba$}}}}}%
    \put(0.26459439,0.41438501){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{\textit{$abcaba$}}}}}%
    \put(0.00045167,0.55517668){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{\textit{$bcba$}}}}}%
    \put(0.40538604,0.55517668){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{\textit{$abcb$}}}}}%
    \put(0.66952876,0.06221952){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{\textit{$ac$}}}}}%
    \put(0.81032041,0.06221952){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{\textit{$ca$}}}}}%
    \put(0.52866258,0.20308572){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{\textit{$babc$}}}}}%
    \put(0.93359696,0.20308572){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{\textit{$cbab$}}}}}%
    \put(0.79273077,0.32636227){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{\textit{$cbacbc$}}}}}%
    \put(0.63427495,0.32636227){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{\textit{$cbcabc$}}}}}%
    \put(0.1941613,0.36154156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{\textit{$bcbab$}}}}}%
    \put(0.1941613,0.02704024){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{\textit{$babcb$}}}}}%
    \put(0.3877964,0.27351882){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{\textit{$cab$}}}}}%
    \put(0.3877964,0.13265262){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{\textit{$acb$}}}}}%
    \put(0.01811584,0.13265262){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{\textit{$bac$}}}}}%
    \put(0.01811584,0.27351882){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{\textit{$bca$}}}}}%
    \put(0.61668531,0.67845323){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{\textit{$b$}}}}}%
    \put(0.86316387,0.67845323){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{\textit{$cbc$}}}}}%
    \put(0.58150603,0.41438501){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{\textit{$aba$}}}}}%
    \put(0.7575515,0.41438501){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{\textit{$acbca$}}}}}%
    \put(0.88075351,0.55517668){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{\textit{$cabac$}}}}}%
    \put(0.72229768,0.55517668){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{\textit{$[acb]$}}}}}%
    \put(0.84557423,0.48481811){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{\textit{$acbac$}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cD3.pdf}}%
    \put(0.17385923,0.68123418){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.27821474,0.67673609){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.2287358,0.58497522){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$[abc]$}}}%
    \put(0.23143469,0.21433323){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$[bac]$}}}%
    \put(0.76850572,0.18824431){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$[cba]$}}}%
  \end{picture}%
\endgroup%


==> cD3b.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cD3b.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{706.80477553bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.8443347)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cD3b.pdf}}%
    \put(0.08318164,0.78083212){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$ca$}}}%
    \put(0.25491148,0.78172657){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$ac$}}}%
    \put(0.64845909,0.78351547){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
  \end{picture}%
\endgroup%

